Using Intermittent Synchronization to Compensate for Rhythmic Body Motion During Autonomous Surgical Cutting and Debridement

Anatomical structures are rarely static during a surgical procedure due to breathing, heartbeats, and peristaltic movements. Inspired by observing an expert surgeon, we propose an intermittent synchronization with the extrema of the rhythmic motion (i.e., the lowest velocity windows). We performed 2 experiments: (1) pattern cutting, and (2) debridement. In (1), we found that the intermittent synchronization approach, while 1.8x slower than tracking motion, was significantly more robust to noise and control latency, and it reduced the max cutting error by 2.6x In (2), a baseline approach with no synchronization achieves 62% success rate for each removal, while intermittent synchronization achieves 80%.

==> todo.txt <==
Simulator Todos:
    Add fiducials to the state space [Done]
    Test with more fiducials [Done]
    Interface with trajectory planning code [Done - Note below]
        Trajectory slices are missing, some subtrajectories could realistically be joined
        [Done] This was happening because the function was being called with the wrong argument
        
    Fix score function in simulation_policy.py [Done]
    Add gripper rendering in simulation.py
    
    Add scissors to state space [Done]

    Experiment (7) do this multiple times to get std error (money graph over simulations --> key results) establishes why we need a tensioning policy to begin with (comes first)
        No holding [Done]
        Holding with no movement [Done]
        Trained movement
        Only simulation
        Couple different shapes
            shape where all three can be successful, shape where holding helps, help where movement helps most
            Create 20ish shapes [Done]
        Over an average of parametrically defined shapes, we get a certain performance
        20ish shapes
    
    Experimental pipeline: for validating heuristics (comes second)
        Ordering of trajectories make graph -- 
            Frequency vs Reward/Error over time for each of the chosen points
        Sensitivity to point chosen
            Frequency vs Reward/Error over time for each of the chosen points
        Show there are a lot of good points, so we can subsample ( Experiment 9) [Done]
        Sensitivity to ordering (temp2)
            Have another graph for this
        Parallelize points for tensioning [Done]

    Confirm what is ordering choice after policy training.
    take pinning point
    get best permutation for passive grasping for pinning point
    train a policy with permutation and pinning point
    done
    
    Experiment (6) [Done] [maybe revisit] 
    How good of a simulator do we need to translate to real world?
        Noisy simulation -- noise in the update step
        [Done] Change parameters of the simulation
        Transfer to a distribution, measure empirically
            The farther the distribution, expect worse results
            vary sigma (stop working at what sigma?)
        [Done] varied gravity#
        [Done] vary number of points#
            challenge, score function may not transfer since number of shapepts will fluctuate (normalize?)
        
    Experiment [Done, 3 times, weird results]#
        Change fidelity of the simulation
            Reduce number of points modeled
        Simulator only
        Results: reducing fidelity doesn't decrease performance as much as expected.
        Trained policies with different fidelities and evaluated them on the 625 and 2500 particle environments. Did 2 different shapes.
    
Robot todos:
 * Temporal clustering of blobs -- time tracking to maintain correspondence [Done]
 * Interpolation of missing blobs [Done]
    Used movement of closest known blob to infer location
    
    Robot experiments
    Robot experiments with generalization
    
    Evaluation of runs
    Baseline: Open loop performs some percentage
                Just hold, no movement
    3 shapes, each done 5 times
    
    Experiment
        Simple trajectory in simulator, real world
        Keep track of both, calculate error (rms)
    Experiment
        Evaluate error of blob perception
        Move the blobs a known displacement and determine error
    
Bonus:
    Find position to grab through policy
        Needs update in action space or a hierarchical plan
        
    Phase 1:
        Use camera for shape recognition

    TRPO physical rollouts
    
    Simulation fidelity reduction vs performance
        Reduce number of fiducials
        
        Test generalization across shapes with more fiducials
        Add future points/trajectory to simulation

